Navigating with Haptic Gloves: Investigating Strategies for Horizontal and Vertical Movement Guidance

Navigating peripersonal space requires reaching targets in both horizontal (e.g., desks) and vertical (e.g., shelves) layouts with high precision. We developed a haptic glove to aid peri-personal target navigation and investigated the effectiveness of different feedback delivery methods. Twenty-two participants completed target navigation tasks under various conditions, including scene layout (horizontal or vertical), guidance approach (two-tactor or worst-axis first), guidance metaphor (push or pull), and intensity mode (linear or zone) for conveying distance cues. Task completion time, hand trajectory distance, and the percentage of hand trajectory in a critical area were measured as performance outcomes, along with subjective feedback. Participants achieved significantly faster task completion times and covered less hand trajectory distance in the horizontal layout, worst-axis first approach, and pull metaphor conditions. Additionally, male participants demonstrated superior performance and reported lower levels of frustration compared to their female counterparts throughout the study. Intensity mode had no significant effect on the results. In summary, vibrating one tactor at a time (worst-axis first) and using the pull metaphor were the most effective methods of delivering vibrotactile feedback for peripersonal target navigation in both horizontal and vertical settings. Findings from this work can guide future development of haptic gloves for individuals with vision impairments, environments with visual limitations, and for accessibility and rehabilitation applications.

==> elsarticle/changelog.txt <==

%visual search
@article{wolfe2011visual,
  title={Visual search for arbitrary objects in real scenes},
  author={Wolfe, Jeremy M and Alvarez, George A and Rosenholtz, Ruth and Kuzmova, Yoana I and Sherman, Ashley M},
  journal={Attention, Perception, \& Psychophysics},
  volume={73},
  pages={1650--1671},
  year={2011},
  publisher={Springer}
}

@article{brozzoli2011peripersonal,
  title={Peripersonal space: a multisensory interface for body-object interactions},
  author={Brozzoli, Claudio and Makin, Tamar R and Cardinali, Lucilla and Holmes, Nicholas P and Farn{\`e}, Alessandro},
  year={2011},
  publisher={Taylor \& Francis}
}

@inproceedings{zhao2016cuesee-ar-visual,
  title={CueSee: exploring visual cues for people with low vision to facilitate a visual search task},
  author={Zhao, Yuhang and Szpiro, Sarit and Knighten, Jonathan and Azenkot, Shiri},
  booktitle={Proceedings of the 2016 ACM International Joint Conference on Pervasive and Ubiquitous Computing},
  pages={73--84},
  year={2016}
}

@inproceedings{biocca2006attention-ar-visual,
  title={Attention funnel: omnidirectional 3D cursor for mobile augmented reality platforms},
  author={Biocca, Frank and Tang, Arthur and Owen, Charles and Xiao, Fan},
  booktitle={Proceedings of the SIGCHI conference on Human Factors in computing systems},
  pages={1115--1122},
  year={2006}
}

@inproceedings{warden2022visual-ar,
  title={Visual Search in Augmented Reality: Effect of Target Cue Type and Location},
  author={Warden, Amelia C and Wickens, Christopher D and Mifsud, Domenick and Ourada, Shannon and Clegg, Benjamin A and Ortega, Francisco R},
  booktitle={Proceedings of the Human Factors and Ergonomics Society Annual Meeting},
  volume={66},
  number={1},
  pages={373--377},
  year={2022},
  organization={SAGE Publications Sage CA: Los Angeles, CA}
}


@inproceedings{wei2022object-haptic,
  title={Object localization assistive system based on CV and vibrotactile encoding},
  author={Wei, Zhikai and Song, Aiguo and Hu, Xuhui},
  booktitle={2022 44th Annual International Conference of the IEEE Engineering in Medicine \& Biology Society (EMBC)},
  pages={2882--2885},
  year={2022},
  organization={IEEE}
}

@inproceedings{lehtinen2012dynamic-haptic,
  title={Dynamic tactile guidance for visual search tasks},
  author={Lehtinen, Ville and Oulasvirta, Antti and Salovaara, Antti and Nurmi, Petteri},
  booktitle={Proceedings of the 25th annual ACM symposium on User interface software and technology},
  pages={445--452},
  year={2012}
}

@article{geronazzo2016-auditory,
  title={Auditory navigation with a tubular acoustic model for interactive distance cues and personalized head-related transfer functions: An auditory target-reaching task},
  author={Geronazzo, Michele and Avanzini, Federico and Fontana, Federico},
  journal={Journal on Multimodal User Interfaces},
  volume={10},
  pages={273--284},
  year={2016},
  publisher={Springer}
}

@inproceedings{parseihian2012soun-auditory,
  title={Sound effect metaphors for near field distance sonification},
  author={Parseihian, Ga{\"e}tan and Brian, F and Conan, Simon and others},
  booktitle={18th International Conference on Auditory Display (ICAD)},
  pages={6--13},
  year={2012}
}

@article{bahrin2023haptic-graphics,
  title={HAPTIC GLOVE FOR TACTILE GRAPHICS READER},
  author={Bahrin, MIHS and Norasram, MI and Yusof, H Md and Ghazali, AS and Sidek, SN},
  journal={Journal of Engineering and Technology (JET)},
  volume={14},
  number={1},
  pages={101--120},
  year={2023}
}

@article{velazquez2018-outdoor,
  title={An outdoor navigation system for blind pedestrians using GPS and tactile-foot feedback},
  author={Vel{\'a}zquez, Ramiro and Pissaloux, Edwige and Rodrigo, Pedro and Carrasco, Miguel and Giannoccaro, Nicola Ivan and Lay-Ekuakille, Aim{\'e}},
  journal={Applied Sciences},
  volume={8},
  number={4},
  pages={578},
  year={2018},
  publisher={MDPI}
}

@article{barontini2020integrating-indoor,
  title={Integrating wearable haptics and obstacle avoidance for the visually impaired in indoor navigation: A user-centered approach},
  author={Barontini, Federica and Catalano, Manuel G and Pallottino, Lucia and Leporini, Barbara and Bianchi, Matteo},
  journal={IEEE transactions on haptics},
  volume={14},
  number={1},
  pages={109--122},
  year={2020},
  publisher={IEEE}
}

@inproceedings{heuten2008tactile-outdoor,
  title={Tactile wayfinder: a non-visual support system for wayfinding},
  author={Heuten, Wilko and Henze, Niels and Boll, Susanne and Pielot, Martin},
  booktitle={Proceedings of the 5th Nordic conference on Human-computer interaction: building bridges},
  pages={172--181},
  year={2008}
}

@inproceedings{huber2022vibrotactile-indoor,
  title={Vibrotactile Navigation for Visually Impaired People},
  author={Huber, Stephan and Alieva, Anastasia and Lutz, Aaron},
  booktitle={Proceedings of the 24th International ACM SIGACCESS Conference on Computers and Accessibility},
  pages={1--4},
  year={2022}
}

@article{satpute2019-fingersight,
  title={FingerSight: A vibrotactile wearable ring for assistance with locating and reaching objects in peripersonal space},
  author={Satpute, Shantanu A and Canady, Janet R and Klatzky, Roberta L and Stetten, George D},
  journal={IEEE transactions on haptics},
  volume={13},
  number={2},
  pages={325--333},
  year={2019},
  publisher={IEEE}
}

@inproceedings{gunther2018-tactileglove,
  title={Tactileglove: Assistive spatial guidance in 3d space through vibrotactile navigation},
  author={G{\"u}nther, Sebastian and M{\"u}ller, Florian and Funk, Markus and Kirchner, Jan and Dezfuli, Niloofar and M{\"u}hlh{\"a}user, Max},
  booktitle={Proceedings of the 11th pervasive technologies related to assistive environments conference},
  pages={273--280},
  year={2018}
}

@article{yu2016-palmsight,
  title={Palmsight: an assistive technology helping the blind to locate and grasp objects},
  author={Yu, Zhixuan and Horvath, Samantha and Delazio, Alexandra and Wang, Jihang and Almasi, Rebeka and Klatzky, Roberta and Galeotti, John and Stetten, George},
  journal={Carnegie Mellon University, Pittsburgh, PA, Tech. Rep.},
  pages={16--59},
  year={2016}
}

@inproceedings{jansen2004vibrotactile-push-pull,
  title={Vibrotactile movement initiation},
  author={Jansen, Chris and Oving, Arjen and van Veen, Hendrik-Jan and others},
  booktitle={Proceedings of Eurohaptics},
  pages={110--117},
  year={2004},
  organization={Citeseer}
}

@inproceedings{luzhnica2017vibrotactile,
  title={Vibrotactile patterns using sensitivity prioritisation},
  author={Luzhnica, Granit and Veas, Eduardo},
  booktitle={Proceedings of the 2017 ACM International Symposium on Wearable Computers},
  pages={74--81},
  year={2017}
}

@inproceedings{chung2021understanding,
  title={Understanding the two-step nonvisual omnidirectional guidance for target acquisition in 3d spaces},
  author={Chung, SeungA and Lee, Kyungyeon and Oh, Uran},
  booktitle={2021 IEEE International Symposium on Mixed and Augmented Reality (ISMAR)},
  pages={339--346},
  year={2021},
  organization={IEEE}
}

@inproceedings{shih2018-dlwv2,
  title={Dlwv2: A deep learning-based wearable vision-system with vibrotactile-feedback for visually impaired people to reach objects},
  author={Shih, Meng-Li and Chen, Yi-Chun and Tung, Chia-Yu and Sun, Cheng and Cheng, Ching-Ju and Chan, Liwei and Varadarajan, Srenivas and Sun, Min},
  booktitle={2018 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)},
  pages={1--9},
  year={2018},
  organization={IEEE}
}

@article{van2009good,
  title={Good vibrations: Guiding body movements with vibrotactile feedback},
  author={van der Linden, Janet and Schoonderwaldt, Erwin and Bird, Jon},
  year={2009}
}

@inproceedings{pielot2010-pocketnavigator,
  title={PocketNavigator: vibro-tactile waypoint navigation for everyday mobile devices},
  author={Pielot, Martin and Poppinga, Benjamin and Boll, Susanne},
  booktitle={Proceedings of the 12th international conference on Human computer interaction with mobile devices and services},
  pages={423--426},
  year={2010}
}

@article{froese2011-enactivetorch-et,
  title={The enactive torch: a new tool for the science of perception},
  author={Froese, Tom and McGann, Marek and Bigge, William and Spiers, Adam and Seth, Anil K},
  journal={IEEE Transactions on Haptics},
  volume={5},
  number={4},
  pages={365--375},
  year={2011},
  publisher={IEEE}
}

@article{de2023grasping,
  title={Grasping objects with a sensory substitution glove},
  author={de Paz, Carlos and Ib{\'a}{\~n}ez-Gij{\'o}n, Jorge and Travieso, David and Jacobs, David M},
  journal={International Journal of Human-Computer Studies},
  volume={170},
  pages={102963},
  year={2023},
  publisher={Elsevier}
}

@article{brewster2004-tactons,
  title={Tactons: structured tactile messages for non-visual information display},
  author={Brewster, Stephen A and Brown, Lorna M},
  year={2004},
  publisher={Australian Computer Society}
}

@inproceedings{hong-2017evaluating,
  title={Evaluating wrist-based haptic feedback for non-visual target finding and path tracing on a 2d surface},
  author={Hong, Jonggi and Pradhan, Alisha and Froehlich, Jon E and Findlater, Leah},
  booktitle={Proceedings of the 19th International ACM SIGACCESS Conference on Computers and Accessibility},
  pages={210--219},
  year={2017}
}

@inproceedings{yang-2009vibrotactile,
  title={Vibrotactile display for hand-held input device providing spatial and directional information},
  author={Yang, Gi-Hun and Ryu, Dongseok and Kang, Sungchul},
  booktitle={World Haptics 2009-Third Joint EuroHaptics conference and Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems},
  pages={79--84},
  year={2009},
  organization={IEEE}
}

@inproceedings{tsukada2004-activebelt,
  title={Activebelt: Belt-type wearable tactile display for directional navigation},
  author={Tsukada, Koji and Yasumura, Michiaki},
  booktitle={international conference on ubiquitous computing},
  pages={384--399},
  year={2004},
  organization={Springer}
}


@article{erp2005-waypoint,
  title={Waypoint navigation with a vibrotactile waist belt},
  author={Erp, Jan BF Van and Veen, Hendrik AHC Van and Jansen, Chris and Dobbins, Trevor},
  journal={ACM Transactions on Applied Perception (TAP)},
  volume={2},
  number={2},
  pages={106--117},
  year={2005},
  publisher={ACM New York, NY, USA}
}

@inproceedings{paneels2013s-wrist,
  title={What's around me? Multi-actuator haptic feedback on the wrist},
  author={Paneels, Sabrina and Anastassova, Margarita and Strachan, Steven and Van, Sophie Pham and Sivacoumarane, Saranya and Bolzmacher, Christian},
  booktitle={2013 World Haptics Conference (WHC)},
  pages={407--412},
  year={2013},
  organization={IEEE}
}


@misc{sherrick1986-handbook,
  title={Handbook of perception and human performance, chapter cutaneous sensitivity},
  author={Sherrick, CE and Cholewiak, RW},
  year={1986},
  publisher={Wiley}
}

@article{bikah-2008supracutaneous-gender,
  title={Supracutaneous vibrotactile perception threshold at various non-glabrous body loci},
  author={Bikah, Myriam and Hallbeck, M Susan and Flowers, John H},
  journal={Ergonomics},
  volume={51},
  number={6},
  pages={920--934},
  year={2008},
  publisher={Taylor \& Francis}
}

@article{post1994perception,
  title={Perception of vibrotactile stimuli during motor activity in human subjects},
  author={Post, LJ and Zompa, IC and Chapman, CE},
  journal={Experimental brain research},
  volume={100},
  pages={107--120},
  year={1994},
  publisher={Springer}
}

@article{gescheider1994effects-gender,
  title={The effects of aging on information-processing channels in the sense of touch: I. Absolute sensitivity},
  author={Gescheider, George A and Bolanowski, SJ and Hall, KL and Hoffman, KE and Verrillo, RT},
  journal={Somatosensory \& motor research},
  volume={11},
  number={4},
  pages={345--357},
  year={1994},
  publisher={Taylor \& Francis}
}

@article{shah-2019spatial,
  title={Spatial and temporal influences on discrimination of vibrotactile stimuli on the arm},
  author={Shah, Valay A and Casadio, Maura and Scheidt, Robert A and Mrotek, Leigh A},
  journal={Experimental brain research},
  volume={237},
  number={8},
  pages={2075--2086},
  year={2019},
  publisher={Springer}
}

@article{yeganeh2023discrimination,
  title={Discrimination Accuracy of Sequential Versus Simultaneous Vibrotactile Stimulation on the Forearm},
  author={Yeganeh, Nashmin and Makarov, Ivan and Kristj{\'a}nsson, {\'A}rni and Unnthorsson, Runar},
  journal={Applied Sciences},
  volume={14},
  number={1},
  pages={43},
  year={2023},
  publisher={MDPI}
}

@inproceedings{chen-2018effect,
  title={Effect of temporality, physical activity and cognitive load on spatiotemporal vibrotactile pattern recognition},
  author={Chen, Qin and Perrault, Simon T and Roy, Quentin and Wyse, Lonce},
  booktitle={Proceedings of the 2018 International Conference on Advanced Visual Interfaces},
  pages={1--9},
  year={2018}
}

@inproceedings{dupont2020vibrotactile-verical,
  title={Vibrotactile Feedback for Vertical 2D Space Exploration},
  author={Dupont, Lancelot and Jouffrais, Christophe and Perrault, Simon T},
  booktitle={Proceedings of the International Conference on Advanced Visual Interfaces},
  pages={1--5},
  year={2020}
}

@article{dabbs-1998spatial,
  title={Spatial ability, navigation strategy, and geographic knowledge among men and women},
  author={Dabbs Jr, James M and Chang, E-Lee and Strong, Rebecca A and Milun, Rhonda},
  journal={Evolution and human behavior},
  volume={19},
  number={2},
  pages={89--98},
  year={1998},
  publisher={Elsevier}
}

@article{yuan-2019gender,
  title={Gender differences in large-scale and small-scale spatial ability: A systematic review based on behavioral and neuroimaging research},
  author={Yuan, Li and Kong, Feng and Luo, Yangmei and Zeng, Siyao and Lan, Jijun and You, Xuqun},
  journal={Frontiers in Behavioral Neuroscience},
  volume={13},
  pages={128},
  year={2019},
  publisher={Frontiers Media SA}
}

@inproceedings{bahram-2012-caviar,
  title={Caviar: A vibrotactile device for accessible reaching},
  author={Bahram, Sina and Chakraborty, Arpan and St. Amant, Robert},
  booktitle={Proceedings of the 2012 ACM international conference on Intelligent User Interfaces},
  pages={245--248},
  year={2012}
}

@article{castle-2004tactile,
  title={Tactile display technology: A brief overview of its benefits over visual and audio displays},
  author={Castle, HEIDI and Dobbins, TREVOR},
  journal={Ingenia, Technology and Innovation},
  volume={20},
  pages={31--34},
  year={2004}
}

@article{van-2010musicjacket,
  title={Musicjacket—combining motion capture and vibrotactile feedback to teach violin bowing},
  author={Van Der Linden, Janet and Schoonderwaldt, Erwin and Bird, Jon and Johnson, Rose},
  journal={IEEE Transactions on Instrumentation and Measurement},
  volume={60},
  number={1},
  pages={104--113},
  year={2010},
  publisher={IEEE}
}

@inproceedings{rueschen-2023-vibrotactile,
  title={Vibrotactile Display of Distance Information in a Virtual Object Exploration Task},
  author={Rueschen, Johannes F and Tan, Hong Z},
  booktitle={2023 IEEE World Haptics Conference (WHC)},
  pages={156--161},
  year={2023},
  organization={IEEE}
}

@inproceedings{straub-2009distance,
  title={Distance encoding in vibro-tactile guidance cues},
  author={Straub, Markus and Riener, Andreas and Ferscha, Alois},
  booktitle={2009 6th Annual International Mobile and Ubiquitous Systems: Networking \& Services, MobiQuitous},
  pages={1--2},
  year={2009},
  organization={IEEE}
}

@article{katzschmann2018-safe,
  title={Safe local navigation for visually impaired users with a time-of-flight and haptic feedback device},
  author={Katzschmann, Robert K and Araki, Brandon and Rus, Daniela},
  journal={IEEE Transactions on Neural Systems and Rehabilitation Engineering},
  volume={26},
  number={3},
  pages={583--593},
  year={2018},
  publisher={IEEE}
}

==> elsarticle/manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



